Accreting luminous low-mass planets escape from migration traps at pressure bumps

We investigate the migration of Mars- to super-Earth-sized planets in the vicinity of a pressure bump in a 3D radiative protoplanetary disc while accounting for the effect of accretion heat release. Pressure bumps have often been assumed to act as efficient migration traps, but we show that the situation changes when the thermal forces are taken into account. Our simulations reveal that for planetary masses $\lesssim$$2\,M_{\oplus}$, once their luminosity exceeds the critical value predicted by linear theory, thermal driving causes their orbits to become eccentric, quenching the positive corotation torque responsible for the migration trap. As a result, planets continue migrating inwards past the pressure bump. Additionally, we find that planets that remain circular and evolve in the super-Keplerian region of the bump exhibit a reversed asymmetry of their thermal lobes, with the heating torque having an opposite (negative) sign compared to the standard circular case, thus leading to inward migration as well. We also demonstrate that the super-critical luminosities of planets in question can be reached through the accretion of pebbles accumulating in the bump. Our findings have implications for planet formation scenarios that rely on the existence of migration traps at pressure bumps, as the bumps may repeatedly spawn inward-migrating low-mass embryos rather than harbouring newborn planets until they become massive.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
